Matching $\leq$ Hybrid $\leq$ Difference in Differences

Since LaLonde's (1986) seminal paper, there has been ongoing interest in estimating treatment effects using pre- and post-intervention data. Scholars have traditionally used experimental benchmarks to evaluate the accuracy of alternative econometric methods, including Matching, Difference-in-Differences (DID), and their hybrid forms (e.g., Heckman et al., 1998b; Dehejia and Wahba, 2002; Smith and Todd, 2005). We revisit these methodologies in the evaluation of job training and educational programs using four datasets (LaLonde, 1986; Heckman et al., 1998a; Smith and Todd, 2005; Chetty et al., 2014a; Athey et al., 2020), and show that the inequality relationship, Matching $\leq$ Hybrid $\leq$ DID, appears as a consistent norm, rather than a mere coincidence. We provide a formal theoretical justification for this puzzling phenomenon under plausible conditions such as negative selection, by generalizing the classical bracketing (Angrist and Pischke, 2009, Section 5). Consequently, when treatments are expected to be non-negative, DID tends to provide optimistic estimates, while Matching offers more conservative ones.

==> readme.txt <==
%file name explanation(only the important ones)

07-24: 
main.tex and related : main paper draft (condensed one has same content, but with smaller font to make it shorter for using less paper when printing. not_accurate is the not fixed version so usually we can ignore ) 
slides.tex and related: slides that explain the paper. they are usually less updated than the paper (condensed one is a brief synopsis of it)
preambles.tex and for slides ver: almost borrowed from shiba ver in december 

